Guest-induced phase transition leads to polarization enhancement in MHyPbCl3

We present a detailed first-principles investigation of the structural and polar properties of 3D hybrid perovskite, methylhydrazinium lead chloride, MHyPbCl3, as it transitions from a highly polar Phase-I (high temperature, HT) to less polar Phase-II (low temperature, LT) from the perspective of host/guest interactions. Structurally, the two phases vary in the orientation of the guest and the two differently distorted host layers. The transition character (TC) across the path of phase transition and a relatively high guest-reorientation barrier tells that the transition is primarily governed by guest-reorientation. This overall guest/host transition is interesting because it leads to enhancement in polarization with temperature which is quite unusual. Maximally localized Wannier functions (MLWFs) have been used to probe into the atomistic origin of this enhancement which establishes the leading role of the host atoms, especially those lying in the more distorted octahedral layer, with only a negligible contribution from the guest, despite the fact that it is the primary effect leading to transition. Furthermore, we also find a significant feedback polarization of ~9% that the host distortion induces on the guest. This has a direct effect on the density of states occupied by the guest, which shifts away from the band edge with the increase in the host distortion (for Phase-II guest orientation). Thus the organic cations in 3D perovskites can also have a non-trivial contribution to the optoelectronic properties and exciton binding energies.

==> figures/mhpc_lt_rho_conv.dat <==
# scf 		 E_wfc 		 E_rho 		 k-value 		 E_tot 		 dE_tot_meV_atom 		 dE_tot_form_unit 		 Stress

1		 10.0000 		 40.0000 		 6 		 -1210.39289903 		 7846.01 		 109844 		 -1176.37
2		 20.0000 		 80.0000 		 6 		 -1239.53937436 		 764.631 		 10704.8 		 -150.89
3		 30.0000 		 120.0000 		 6 		 -1242.45645801 		 55.901 		 782.614 		 124.85
4		 40.0000 		 160.0000 		 6 		 -1242.64658976 		 9.7069 		 135.897 		 148.88
5		 50.0000 		 200.0000 		 6 		 -1242.66793846 		 4.52006 		 63.2808 		 150.71
6		 60.0000 		 240.0000 		 6 		 -1242.67936583 		 1.74368 		 24.4116 		 150.92
7		 70.0000 		 280.0000 		 6 		 -1242.68344084 		 0.753627 		 10.5508 		 151.61
8		 80.0000 		 320.0000 		 6 		 -1242.68431217 		 0.541931 		 7.58703 		 151.64
9		 90.0000 		 360.0000 		 6 		 -1242.68504620 		 0.363592 		 5.09029 		 151.64
10		 100.0000 		 400.0000 		 6 		 -1242.68558887 		 0.231746 		 3.24444 		 151.67
11		 110.0000 		 440.0000 		 6 		 -1242.68593316 		 0.148098 		 2.07337 		 151.69
12		 120.0000 		 480.0000 		 6 		 -1242.68613903 		 0.0980798 		 1.37312 		 151.71
13		 130.0000 		 520.0000 		 6 		 -1242.68622895 		 0.076233 		 1.06726 		 151.73
14		 140.0000 		 560.0000 		 6 		 -1242.68630208 		 0.0584655 		 0.818517 		 151.72
15		 150.0000 		 600.0000 		 6 		 -1242.68638632 		 0.0379987 		 0.531981 		 151.72
16		 160.0000 		 640.0000 		 6 		 -1242.68644551 		 0.023618 		 0.330652 		 151.73
17		 170.0000 		 680.0000 		 6 		 -1242.68647729 		 0.0158968 		 0.222555 		 151.73
18		 180.0000 		 720.0000 		 6 		 -1242.68649886 		 0.0106561 		 0.149186 		 151.73
19		 190.0000 		 760.0000 		 6 		 -1242.68652075 		 0.00533779 		 0.0747291 		 151.73
20		 200.0000 		 800.0000 		 6 		 -1242.68654272 		 0 		 0 		 151.73


==> figures/mhpc_lt_wfc_conv.dat <==
# scf 		 E_wfc 		 E_rho 		 k-value 		 E_tot 		 dE_tot_meV_atom 		 dE_tot_form_unit 		 Stress

1		 10.0000 		 480.0000 		 6 		 -1207.79193092 		 8477.9 		 118691 		 -1363.04
2		 15.0000 		 480.0000 		 6 		 -1231.60074707 		 2693.35 		 37706.9 		 -524.68
3		 20.0000 		 480.0000 		 6 		 -1239.55452912 		 760.91 		 10652.7 		 -150.60
4		 25.0000 		 480.0000 		 6 		 -1241.85579162 		 201.799 		 2825.19 		 53.95
5		 30.0000 		 480.0000 		 6 		 -1242.44134185 		 59.5352 		 833.493 		 121.95
6		 35.0000 		 480.0000 		 6 		 -1242.60036182 		 20.9 		 292.6 		 142.21
7		 40.0000 		 480.0000 		 6 		 -1242.64520482 		 10.005 		 140.07 		 148.79
8		 45.0000 		 480.0000 		 6 		 -1242.65964712 		 6.49612 		 90.9457 		 150.39
9		 50.0000 		 480.0000 		 6 		 -1242.66795068 		 4.4787 		 62.7019 		 150.49
10		 55.0000 		 480.0000 		 6 		 -1242.67475930 		 2.82449 		 39.5429 		 150.62
11		 60.0000 		 480.0000 		 6 		 -1242.67955632 		 1.65902 		 23.2263 		 150.98
12		 65.0000 		 480.0000 		 6 		 -1242.68219522 		 1.01788 		 14.2503 		 151.35
13		 70.0000 		 480.0000 		 6 		 -1242.68341146 		 0.72238 		 10.1133 		 151.56
14		 75.0000 		 480.0000 		 6 		 -1242.68400555 		 0.578041 		 8.09258 		 151.62
15		 80.0000 		 480.0000 		 6 		 -1242.68441820 		 0.477785 		 6.68899 		 151.63
16		 85.0000 		 480.0000 		 6 		 -1242.68477484 		 0.391136 		 5.4759 		 151.63
17		 90.0000 		 480.0000 		 6 		 -1242.68508313 		 0.316234 		 4.42728 		 151.64
18		 95.0000 		 480.0000 		 6 		 -1242.68534909 		 0.251617 		 3.52264 		 151.65
19		 100.0000 		 480.0000 		 6 		 -1242.68558393 		 0.194561 		 2.72385 		 151.66
20		 105.0000 		 480.0000 		 6 		 -1242.68578886 		 0.144772 		 2.0268 		 151.67
21		 110.0000 		 480.0000 		 6 		 -1242.68595283 		 0.104934 		 1.46907 		 151.68
22		 115.0000 		 480.0000 		 6 		 -1242.68606756 		 0.0770591 		 1.07883 		 151.70
23		 120.0000 		 480.0000 		 6 		 -1242.68613903 		 0.0596948 		 0.835728 		 151.71
24		 125.0000 		 480.0000 		 6 		 -1242.68618381 		 0.0488152 		 0.683412 		 151.72
25		 130.0000 		 480.0000 		 6 		 -1242.68621996 		 0.0400322 		 0.560451 		 151.72
26		 135.0000 		 480.0000 		 6 		 -1242.68625844 		 0.0306832 		 0.429565 		 151.72
27		 140.0000 		 480.0000 		 6 		 -1242.68630150 		 0.0202214 		 0.2831 		 151.71
28		 145.0000 		 480.0000 		 6 		 -1242.68634532 		 0.00957498 		 0.13405 		 151.71
29		 150.0000 		 480.0000 		 6 		 -1242.68638473 		 0 		 0 		 151.71

